Light dark matter in neutrino beams: production modelling and scattering signatures at MiniBooNE, T2K and SHiP

We analyze the prospects for detection of light sub-GeV dark matter produced in experiments designed to study the properties of neutrinos, such as MiniBooNE, T2K, SHiP, DUNE etc. We present an improved production model, when dark matter couples to hadronic states via a dark photon or baryonic vector mediator, incorporating bremsstrahlung of the dark vector. In addition to elastic scattering, we also study signatures of light dark matter undergoing deep inelastic or quasi-elastic NC$\pi^0$-like scattering in the detector producing neutral pions, which for certain experiments may provide the best sensitivity. An extensive appendix provides documentation for a publicly available simulation tool {\tt BdNMC} that can be applied to determine the hidden sector dark matter production and scattering rate at a range of proton fixed target experiments.

==> parameter2.dat <==
#Parameter Card
#All masses should be provided in GeV, all lengths in meters.
#Lines preceded by a # are ignored by the parser.

#Seed with which to initialize the RNG.
seed 114234

#Give your run a name. If no name is supplied, one will be 
#generated from the current time.
run 14506

#Model Parameters
epsilon 1e-3
dark_matter_mass 0.01
dark_photon_mass 0.2
alpha_D 0.1

#Run parameters
POT 2e20
pi0_per_POT 0.9
samplesize 20000

burn_max 1000
burn_timeout 20000 

beam_energy 8.9

#Production Parameters
#Declaring a production channel
production_channel pi0_decay

#Choosing a production distribution is optional, but it must 
#be grouped with the relevant production_channel entry 
production_distribution pi0_sanfordwang

#Choose your own fit for the sanfordwang distribution. 
#An example set is provided.
#If this is not set, the default values will be used.
sanfordwang_file sanfordwang_parameters.dat

#Here we also call a second production mode.
production_channel eta_decay
production_distribution k0_sanfordwang
#Optionally, you may specify a number of pi0s per meson
meson_per_pi0 0.0333

#This invokes the bremsstrahlung production channel.
production_channel V_decay
production_distribution proton_brem
ptmax 0.2
zmin 0.3
zmax 0.7

#Scattering Parameters
signal_channel NCE_nucleon
efficiency 0.35

#Filepath to write events. 
output_file Events/events.dat
#Filepath to write a summary of the run with number of events 
#and paramaters 
summary_file Events/summary.dat

#In comprehensive mode, all particles that make up an event 
#are written to the output file. This overwrites the output 
#file.
output_mode comprehensive

#Cuts on the kinetic energy of outgoing nucleon or electron. 
#These default to min=0 and max=1e9 GeV
max_scatter_energy 0.9
min_scatter_energy 0.035
#Decreasing the resolution increases setup time but improves 
#accuracy of scattering cross section.
dm_energy_resolution 0.01

#Detector Parameters
detector sphere
x-position 0.0
y-position -1.9
z-position 491.0
radius 5.0

#Material parameters
#Mass is set in GeV.
#anything not defined will be set to zero.
material Carbon
number_density 3.63471e22
proton_number 6
neutron_number 6
electron_number 6
mass 11.2593

material Hydrogen
number_density 7.26942e22
proton_number 1
neutron_number 0
electron_number 1
mass 0.945778

